V476 Cyg (Nova Cyg 1920) is currently a dwarf nova -- first such an object in the period gap?

V476 Cyg (Nova Cyg 1920) is a bright, fast nova reaching a photographic magnitude of 2.0. Using the Zwicky Transient Facility (ZTF) public database, I found that this nova is currently a dwarf nova with a cycle length of ~24 d. Compared to other classical novae currently in dwarf nova-type states, outbursts of V476 Cyg are rapidly rising and short with durations of a few days. Based on the AAVSO observations, this nova was probably already in the dwarf nova-type phase in 2016, 96 years after the nova eruption. I found a possible orbital period of 0.1018002(6) d using the ZTF data, which would place the object in the period gap. This supposed short orbital period appears to explain the features and faint absolute magnitudes of the observed dwarf nova outbursts. If this period is confirmed, V476 Cyg is a classical nova with the shortest orbital period with distinct dwarf nova outbursts and in which a nova eruption was recorded in the modern era. I also compared with the outburst properties with V446 Her (Nova Her 1960), which currently shows SS Cyg-type outbursts. The transition to the dwarf nova-phase in V476 Cyg occurred much earlier (~100 yr) than what has been supposed (~1000 yr) for classical novae below the period gap. V476 Cyg would not only provide an ideal laboratory of the behavior of an irradiated accretion disk in which tidal instability is expected to work, but also an ideal laboratory of the effect of a massive white dwarf on dwarf nova outbursts.

==> abst.inc <==
V476 Cyg (Nova Cyg 1920) is a bright, fast nova reaching
a photographic magnitude of 2.0.
Using the Zwicky Transient Facility (ZTF)
public database, I found that this nova is currently
a dwarf nova with a cycle length of $\sim$24~d.
Compared to other classical novae currently in
dwarf nova-type states, outbursts of V476 Cyg are
rapidly rising and short with durations of a few days.
Based on the AAVSO observations, this nova was probably
already in the dwarf nova-type phase in 2016, 96~years after
the nova eruption.  I found a possible orbital period
of 0.1018002(6)~d using the ZTF data, which would place
the object in the period gap.  This supposed short
orbital period appears to explain the features and
faint absolute magnitudes
of the observed dwarf nova outbursts.
If this period is confirmed,
V476 Cyg is a classical nova with the shortest
orbital period with distinct dwarf nova outbursts
and in which a nova eruption was recorded in the modern era.
I also compared with the outburst
properties with V446 Her (Nova Her 1960), which currently
shows SS Cyg-type outbursts.  The transition to
the dwarf nova-phase in V476 Cyg occurred much earlier
($\sim$100~yr) than what has been supposed ($\sim$1000~yr)
for classical novae below the period gap.
V476 Cyg would not only provide an ideal laboratory of
the behavior of an irradiated accretion disk in which
tidal instability is expected to work, but also an ideal
laboratory of the effect of a massive white dwarf on
dwarf nova outbursts.


==> objlist.inc <==
V606 Aql,
BC Cas,
SS Cyg,
V476 Cyg,
V1006 Cyg,
MN Dra,
V446 Her,
BK Lyn,
V363 Lyr,
IM Nor,
V841 Oph,
V849 Oph,
V2109 Oph,
V Per,
GK Per,
V392 Per,
HS Pup,
V597 Pup,
V728 Sco,
X Ser,
NY Ser,
WY Sge,
WZ Sge,
V363 Sgr,
V1017 Sgr,
V1059 Sgr,
V2572 Sgr,
SU UMa,
ER UMa,
QU Vul,
Gaia21dza,
Gaia EDR3 2089624258068065152

